Sensitivity of the T2K accelerator-based neutrino experiment with an Extended run to $20\times10^{21}$ POT

Recent measurements at the T2K experiment indicate that CP violation in neutrino mixing may be observed in the future by long-baseline neutrino oscillation experiments. We explore the physics program of an extension to the currently approved T2K running of $7.8\times 10^{21}$ protons-on-target to $20\times 10^{21}$ protons-on-target,aiming at initial observation of CP violation with 3$\,\sigma$ or higher significance for the case of maximum CP violation. With accelerator and beam line upgrades, as well as analysis improvements, this program would occur before the next generation of long-baseline neutrino oscillation experiments that are expected to start operation in 2026.

==> AuthorList.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% T2K author list generated on Wed, 27 Jul 2016 16:31:31 +0900
% setting: extra = 0 revtex = 0 ptep = 0 simple = 1 xml = 0 yearrule = 1 shiftrule = 1
%         author list from archive (starting 2016/05/19 until now)
% Number of authors = 319
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

K. Abe, C. Andreopoulos, M. Antonova, S. Aoki, A. Ariga, D. Autiero, S. Ban, M. Barbi, G.J. Barker, G. Barr, P. Bartet-Friburg, M. Batkiewicz, V. Berardi, S. Berkman, S. Bhadra, S. Bienstock, A. Blondel, S. Bolognesi, S. Bordoni , S.B. Boyd, D. Brailsford, A. Bravar, C. Bronner, M. Buizza Avanzini, R.G. Calland, T. Campbell, S. Cao, S.L. Cartwright, R. Castillo, M.G. Catanesi, A. Cervera, D. Cherdack, N. Chikuma, G. Christodoulou, A. Clifton, J. Coleman, G. Collazuol, D. Coplowe, L. Cremonesi, A. Dabrowska, G. De Rosa, T. Dealtry, P.F. Denner, S.R. Dennis, C. Densham, D. Dewhurst, F. Di Lodovico, S. Di Luise, S. Dolan, O. Drapier, K.E. Duffy, J. Dumarchez, M. Dziewiecki, S. Emery-Schrenk, A. Ereditato, T. Feusels, A.J. Finch, G.A. Fiorentini, M. Friend, Y. Fujii, D. Fukuda, Y. Fukuda, A.P. Furmanski, V. Galymov, A. Garcia, C. Giganti, F. Gizzarelli, M. Gonin, N. Grant, D.R. Hadley, L. Haegel, M.D. Haigh, D. Hansen, J. Harada, M. Hartz, T. Hasegawa, N.C. Hastings, T. Hayashino, Y. Hayato, R.L. Helmer, M. Hierholzer, A. Hillairet, T. Hiraki, A. Hiramoto, S. Hirota, M. Hogan, J. Holeczek, F. Hosomi, K. Huang, A.K. Ichikawa, M. Ikeda, J. Imber, J. Insler, R.A. Intonti, T. Ishida, T. Ishii, E. Iwai, K. Iwamoto, A. Izmaylov, B. Jamieson, M. Jiang, S. Johnson, J.H. Jo, P. Jonsson, C.K. Jung, M. Kabirnezhad, A.C. Kaboth, T. Kajita, H. Kakuno, J. Kameda, D. Karlen, I. Karpikov, T. Katori, E. Kearns, M. Khabibullin, A. Khotjantsev, H. Kim, J. Kim, S. King, J. Kisiel, A. Knight, A. Knox, T. Kobayashi, L. Koch, T. Koga, A. Konaka, K. Kondo, A. Kopylov, L.L. Kormos, A. Korzenev, Y. Koshio, W. Kropp, Y. Kudenko, R. Kurjata, T. Kutter, J. Lagoda, I. Lamont, M. Lamoureux, E. Larkin, P. Lasorak, M. Laveder, M. Lawe, T. Lindner, Z.J. Liptak, R.P. Litchfield, X. Li, A. Longhin, J.P. Lopez, T. Lou, L. Ludovici, X. Lu, L. Magaletti, K. Mahn, M. Malek, S. Manly, A.D. Marino, J.F. Martin, P. Martins, S. Martynenko, T. Maruyama, V. Matveev, K. Mavrokoridis, W.Y. Ma, E. Mazzucato, M. McCarthy, N. McCauley, K.S. McFarland, C. McGrew, A. Mefodiev, C. Metelko, M. Mezzetto, P. Mijakowski, A. Minamino, O. Mineev, S. Mine, A. Missert, M. Miura, S. Moriyama, Th.A. Mueller, J. Myslik, T. Nakadaira, M. Nakahata, K.G. Nakamura, K. Nakamura, K.D. Nakamura, Y. Nakanishi, S. Nakayama, T. Nakaya, K. Nakayoshi, C. Nantais, C. Nielsen, M. Nirkko, K. Nishikawa, Y. Nishimura, P. Novella, J. Nowak, H.M. O'Keeffe, R. Ohta, K. Okumura, T. Okusawa, W. Oryszczak, S.M. Oser, T. Ovsyannikova, R.A. Owen, Y. Oyama, V. Palladino, J.L. Palomino, V. Paolone, N.D. Patel, M. Pavin, D. Payne, J.D. Perkin, Y. Petrov, L. Pickard, L. Pickering, E.S. Pinzon Guerra, C. Pistillo, B. Popov, M. Posiadala-Zezula, J.-M. Poutissou, R. Poutissou, P. Przewlocki, B. Quilain, T. Radermacher, E. Radicioni, P.N. Ratoff, M. Ravonel, M.A.M. Rayner, A. Redij, E. Reinherz-Aronis, C. Riccio, P. Rojas, E. Rondio, S. Roth, A. Rubbia, A. Rychter, R. Sacco, K. Sakashita, F. S\'anchez, E. Scantamburlo, K. Scholberg, J. Schwehr, M. Scott, Y. Seiya, T. Sekiguchi, H. Sekiya, D. Sgalaberna, R. Shah, A. Shaikhiev, F. Shaker, D. Shaw, M. Shiozawa, T. Shirahige, S. Short, M. Smy, J.T. Sobczyk, H. Sobel, M. Sorel, L. Southwell, J. Steinmann, T. Stewart, P. Stowell, Y. Suda, S. Suvorov, A. Suzuki, S.Y. Suzuki, Y. Suzuki, R. Tacik, M. Tada, A. Takeda, Y. Takeuchi, H.K. Tanaka, H.A. Tanaka, D. Terhorst, R. Terri, T. Thakore, L.F. Thompson, S. Tobayama, W. Toki, T. Tomura, C. Touramanis, T. Tsukamoto, M. Tzanov, Y. Uchida, M. Vagins, Z. Vallari, G. Vasseur, T. Wachala, C.W. Walter, D. Wark, W. Warzycha, M.O. Wascko, A. Weber, R. Wendell, R.J. Wilkes, M.J. Wilking, C. Wilkinson, J.R. Wilson, R.J. Wilson, Y. Yamada, K. Yamamoto, M. Yamamoto, C. Yanagisawa, T. Yano, S. Yen, N. Yershov, M. Yokoyama, J. Yoo, K. Yoshida, T. Yuan, M. Yu, A. Zalewska, J. Zalipska, L. Zambelli, K. Zaremba, M. Ziembicki, E.D. Zimmerman, M. Zito, J. \.Zmuda

